Automatic Ply Partitioning for Laminar Composite Process Planning

This work introduces an automated ply partitioning strategy for large-scale laminar composite manufacturing. It specifically targets the problem of fabricating large plies from available spooled materials, while minimizing the adverse effects on part quality. The proposed method inserts fiber-aligned seams sequentially until each resulting sub-ply can be manufactured from available materials, while simultaneously enforcing constraints to avoid quality issues induced by the stacking of seams across multiple plies. Leveraging the developable nature of individual plies, the partitioning problem is cast as a sequence of one-dimensional piecewise linear optimization problems, thus allowing for efficient local optimization via linear programming. We experimentally demonstrate that coupling the local search with a greedy global search produces the same results as an exhaustive search. The resulting automated method provides an efficient and robust alternative to the existing trial-and-error approach, and can be readily integrated into state-of-the-art composite design workflows. In addition, this formulation enables the inclusion of common constraints regarding laminate thickness tolerance, sub-ply geometry, stay-out zones, material wastage, etc. The efficacy of the proposed method is demonstrated through its application to the surface of an airplane wing and to the body panels of an armored vehicle, each subject to various performance and manufacturing-related geometric constraints.

==> readme.txt <==
Necessary styles:
  -- ifpdf.sty
  -- cite.sty (not for usage with biblatex/biber)
  -- url.sty
  -- HYPERREF Package

You might visit the official sources at https://ctan.org/tex-archive

Please make sure your installation has the latest version of the
packages URL and HYPERREF.

BibLaTex with Biber is now possible, store EG.bbx in the LaTeX distribution, 
for TeXLive in Windows: C:\texlive\2018\texmf-dist\tex\latex\biblatex\bbx
and update filename database.
(as an example please compare file ...fin_with_teaser.tex where the settings 
are made for biblatex usage.)

For questions concerning the Eurographics Style please contact publishing@eg.org


